Accompaniment Prompt Adherence: A Measure for Evaluating Music Accompaniment Systems

Generative systems of musical accompaniments are rapidly growing, yet there are no standardized metrics to evaluate how well generations align with the conditional audio prompt. We introduce a distribution-based measure called "Accompaniment Prompt Adherence" (APA), and validate it through objective experiments on synthetic data perturbations, and human listening tests. Results show that APA aligns well with human judgments of adherence and is discriminative to transformations that degrade adherence. We release a Python implementation of the metric using the widely adopted pre-trained CLAP embedding model, offering a valuable tool for evaluating and comparing accompaniment generation systems.

==> apa_sapa.csv <==
0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.18907949364617244, 0.0, 0.0013079745075514349, 0.24671387305535492, 0.013631005643504113, 0.0, 0.0, 0.0, 0.5306213394923744, 0.07707541975136328, 0.722817801672402, 0.0, 0.22890571590854492, 0.0, 0.21353447522048286, 0.09980361836752183, 0.0, 0.239766643649856, 0.21363274815892852, 0.252497910988507, 0.0, 0.0, 0.2909572000277929, 0.0, 0.0, 0.0, 0.11509171320632583, 0.0, 0.41867111331231865, 0.0, 0.0, 0.0, 0.013177293166161341, 0.012144547280490303, 0.0, 0.0, 0.0, 0.0, 0.4363467521094487, 0.0, 0.0, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
0.0, 0.0, 0.0, 0.0, 0.0, 0.08, 0.21, 0.0, 0.01, 0.02, 0.0, 0.08, 0.0, 0.0, 0.14, 0.0, 0.05, 0.01, 0.0, 0.03, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.05, 0.0, 0.1, 0.15, 0.0, 0.44, 0.0, 0.02, 0.44, 0.31, 0.53, 0.14, 0.06, 0.98, 0.4, 0.2, 0.36, 0.22, 0.42, 0.16, 0.0, 0.13, 0.06, 0.2, 0.13, 0.0, 0.0, 0.0, 0.66, 0.32, 0.04, 0.04, 0.04, 0.58, 0.87, 0.01, 0.06, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.0, 0.0, 0.0, 0.0, 0.17, 0.0, 0.0, 0.46, 0.0, 0.17, 0.17, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.15, 0.0, 0.1, 0.0, 0.14, 0.09, 0.1, 0.2, 0.1, 0.08, 0.27, 0.9, 0.3, 0.25, 0.0, 0.0, 0.13, 0.0, 0.0, 0.0, 0.0, 0.05, 0.0, 0.0, 0.0, 0.0, 0.0, 0.04, 0.02, 0.19, 0.0, 0.0, 0.0, 0.11, 0.0, 0.06, 0.0, 0.0, 0.0, 0.2, 0.0, 0.0, 0.0, 0.2, 0.29, 0.6, 0.55, 0.0, 0.42, 0.58, 0.0, 0.34, 0.0, 0.91, 0.29, 0.0, 0.06, 0.06, 0.17, 0.09, 0.82, 0.19, 0.21, 0.11, 0.22, 0.0, 0.0, 0.03, 0.19, 0.0, 0.02, 0.44, 0.4, 0.1, 0.71, 0.0, 0.0, 0.18, 0.0, 0.1, 0.1, 0.0, 0.0, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
0.1620309925975985, 0.7911454287034427, 0.538373686615748, 0.6992057008950907, 0.4112120445966765, 0.3981480225007674, 0.47077774591547733, 1.0, 0.223084690814156, 1.0, 0.4644777266171283, 0.3894497847886711, 0.8057648071629507, 0.31118489939630045, 0.7025968145678992, 1.0, 0.20038062069865148, 0.5615271863218173, 1.0, 0.7691340841366101, 0.2673770426001484, 0.4270679005766345, 0.6908307029569078, 0.007049014423396172, 0.49566288156752797, 0.07773250091456696, 0.7790978863031219, 0.02433322041865249, 0.44826847232776285, 0.5386284820247597, 0.39955956768766054, 0.6089616056485312, 0.5575777389197386, 0.5598089982765827, 0.3807172424862745, 0.5223254505427812, 0.33969878267762743, 0.5925333446599951, 0.006891250928306503, 0.016597911047694758, 0.6697791220414656, 0.5191023886700823, 0.5812023128594587, 0.4749213991011269, 0.5146697883818285, 1.0, 0.8507745449418382, 0.04073682573190346, 0.5903881856678826, 0.5089416015966212, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
0.31, 0.65, 0.47, 1.0, 1.0, 0.75, 0.64, 0.67, 0.32, 0.82, 0.39, 0.73, 0.33, 0.8, 0.58, 0.81, 0.8, 0.8, 0.14, 0.89, 0.52, 0.89, 1.0, 0.09, 0.93, 0.82, 0.82, 0.92, 0.64, 0.92, 1.0, 0.8, 0.82, 0.41, 1.0, 0.96, 0.64, 0.48, 0.82, 0.82, 1.0, 0.13, 0.9, 1.0, 0.49, 0.45, 0.07, 0.33, 0.28, 0.58, 0.75, 0.35, 0.81, 0.1, 1.0, 0.53, 0.18, 0.55, 0.49, 0.32, 0.53, 0.74, 0.45, 0.96, 0.69, 1.0, 0.0, 0.92, 0.0, 1.0, 0.63, 0.45, 0.8, 0.25, 0.68, 0.9, 0.59, 1.0, 0.43, 0.62, 0.59, 0.82, 0.81, 0.33, 0.75, 0.8, 0.75, 0.0, 0.0, 1.0, 0.42, 0.41, 0.7, 0.26, 0.9, 0.77, 0.59, 0.58, 0.21, 0.65, 0.85, 0.72, 0.86, 0.46, 0.93, 0.8, 1.0, 1.0, 0.61, 0.87, 0.48, 0.47, 0.8, 0.69, 0.46, 0.6, 0.9, 0.94, 0.39, 1.0, 0.6, 0.9, 0.15, 0.3, 0.9, 0.81, 0.0, 0.63, 0.16, 0.8, 0.6, 0.27, 1.0, 0.8, 0.2, 0.2, 0.74, 0.0, 0.81, 1.0, 0.3, 0.94, 0.78, 0.91, 0.68, 0.72, 0.79, 0.33, 0.64, 0.95, 0.42, 1.0, 0.83, 0.79, 0.41, 0.1, 0.47, 0.14, 0.1, 0.89, 0.99, 0.0, 0.96, 0.6, 0.8, 0.5, 0.0, 0.3, 0.2, 0.66, 0.86, 1.0, 0.16, 0.07, 0.65, 0.7, 0.66, 0.38, 0.16, 0.82, 0.58, 0.71, 0.1, 0.09, 0.67, 0.21, 0.67, 0.66, 0.25, 0.78, 0.35, 0.38, 0.62, 0.48, 0.83, 0.08, 0.76, 1.0, 0.19, 0.0, 0.12, 0.62, 0.68, 0.42, 0.6, 0.4, 0.93, 0.19, 0.42, 0.21, 0.21, 0.47, 0.2, 0.33, 0.21, 0.39, 0.58, 0.39, 0.0, 0.1, 0.35, 0.7, 0.22, 0.0, 0.26, 0.05, 0.17, 0.21, 0.22, 0.66, 0.32, 0.18, 1.0, 0.0, 0.6, 0.0, 1.0, 0.76, 0.21, 0.46, 0.17, 0.4, 0.64, 0.64, 0.85, 0.0, 0.84, 0.79, 0.39, 0.8, 0.2, 0.72, 0.61, 0.98, 0.81, 0.43, 1.0, 0.69, 0.16, 0.4, 0.14, 0.7, 0.57, 0.44, 0.43, 0.0, 0.35, 0.0, 0.0, 0.72, 0.1, 0.29, 0.0, 0.0, 0.6, 0.34, 0.8, 0.09, 0.31, 0.71, 0.12, 0.37, 0.15, 0.0, 0.22, 0.21, 0.19, 0.2, 0.35, 0.25, 0.0, 0.65, 0.2, 0.0, 0.7, 0.0, 0.81, 0.11, 0.33, 1.0, 0.0, 0.4, 0.5, 0.0, 0.6, 0.6, 0.9, 0.18, 0.39, 0.41, 0.6, 0.61, 0.21, 0.16, 0.46, 0.73, 0.9, 0.12, 0.1, 0.3, 0.71, 0.53, 0.41, 0.4, 0.38, 0.8, 0.82, 0.52, 0.21, 0.86, 0.06, 0.76, 0.0, 0.11, 0.5, 0.18, 0.93, 0.5, 0.7, 0.6, 0.3, 0.7, 0.12, 0.93, 0.17, 0.17, 0.88, 0.08, 0.47, 0.09, 0.59, 0.27, 0.0, 0.2, 0.23, 0.38, 0.51, 0.19, 0.42, 0.12, 0.0, 0.66, 0.9, 0.89, 0.72, 0.68, 0.19, 0.76, 0.68, 0.16, 0.43, 0.53, 0.59, 0.21, 0.23, 0.81, 0.6, 0.56, 0.47, 0.24, 0.63, 0.86, 0.37, 0.11, 0.12, 0.66, 0.28, 0.11, 0.18, 0.31, 0.09, 0.09, 0.0, 0.0, 0.06, 0.0, 0.42, 0.58, 0.09, 0.42, 0.14, 0.28, 0.1, 0.23, 0.0, 0.46, 0.0, 0.52, 0.0, 0.56, 0.0, 0.53, 0.56, 0.83, 0.27, 0.41, 0.35, 0.52, 0.18, 0.39, 0.43, 0.13, 0.41, 0.22, 0.14, 0.83, 0.5, 0.96, 0.31, 0.4, 0.66, 0.0, 0.44, 0.29, 0.15, 0.8, 0.35, 0.39, 0.85, 0.23, 0.98, 0.15, 0.19, 0.21, 0.51, 0.17, 0.58, 0.46, 1.0, 0.2, 0.6, 0.75, 0.09, 0.29, 0.16, 0.13, 0.22, 0.2, 0.16, 0.31, 0.14, 0.38, 0.0, 0.4, 0.05, 0.3, 0.0, 0.4, 0.4, 0.06, 0.8, 0.13, 0.9, 0.76, 0.1, 0.59, 0.4, 0.2, 1.0, 0.0, 1.0, 0.2, 0.58, 0.0, 0.0, 0.0, 0.8, 0.2, 0.86, 0.0, 0.78, 0.59, 0.1, 0.67, 0.02, 0.05, 0.69, 0.6, 0.62, 0.2, 0.6, 0.99, 0.01, 0.69, 0.11, 0.6, 0.21, 0.4, 0.11, 0.42, 0.8, 0.38, 0.1, 0.8, 0.2, 0.7, 0.1
0.4948487096984967, 0.8685566315811639, 0.9323023926713712, 0.4038951521611269, 0.7095298120063578, 0.9992138265833116, 0.29528119733507063, 1.0, 1.0, 0.8522216437740258, 0.8448087773111164, 0.6082311106795094, 0.8918783864695068, 0.9730146860205834, 0.7380366266454081, 0.8712160467542772, 0.988753260831597, 0.9849261924401407, 0.7772239167463981, 0.5876609204208791, 1.0, 1.0, 0.7277341637699455, 0.9705124218071661, 1.0, 1.0, 0.6344048333125926, 1.0, 1.0, 0.5949892608633119, 0.665800671691103, 0.4854670712974672, 1.0, 1.0, 0.9829521249274031, 0.8254149511682527, 1.0, 0.6926179149429365, 0.6716760837949274, 0.6661722118066311, 0.4725634029917851, 0.5390648110005462, 1.0, 0.9787292704619075, 0.6571321172479481, 0.35527285387858554, 1.0, 1.0, 0.9868665906594458, 0.7296580280298415, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN
0.86, 1.0, 0.27, 1.0, 1.0, 0.59, 0.7, 0.77, 0.28, 0.87, 0.81, 0.82, 0.83, 0.8, 0.85, 0.93, 0.9, 0.92, 0.21, 0.79, 0.89, 1.0, 0.98, 0.9, 1.0, 0.7, 0.92, 0.95, 0.14, 0.93, 0.84, 1.0, 0.8, 0.55, 1.0, 0.94, 0.92, 0.94, 0.81, 1.0, 0.82, 0.93, 1.0, 0.5, 0.78, 0.33, 0.55, 0.42, 0.22, 0.44, 0.79, 0.35, 1.0, 0.0, 0.9, 0.31, 0.09, 0.67, 0.09, 0.85, 0.88, 1.0, 0.93, 0.0, 0.93, 1.0, 0.0, 1.0, 0.0, 1.0, 0.99, 0.98, 1.0, 0.84, 0.96, 0.41, 0.8, 1.0, 0.71, 0.97, 0.62, 0.99, 1.0, 0.62, 1.0, 1.0, 1.0, 1.0, 0.0, 1.0, 0.88, 0.9, 1.0, 0.61, 1.0, 0.99, 0.97, 0.81, 0.99, 1.0, 0.46, 0.83, 0.41, 0.86, 0.88, 0.91, 0.9, 1.0, 0.68, 0.8, 1.0, 0.83, 0.42, 0.43, 0.72, 0.92, 0.5, 1.0, 0.96, 1.0, 0.5, 0.7, 0.0, 0.05, 0.85, 0.51, 0.9, 0.0, 0.71, 0.8, 0.1, 1.0, 0.03, 0.17, 0.6, 0.8, 0.5, 0.2, 0.6, 1.0, 0.76, 0.61, 1.0, 0.42, 0.8, 0.8, 0.73, 0.88, 0.12, 0.9, 0.92, 0.75, 0.95, 0.02, 0.84, 0.2, 0.6, 0.39, 0.4, 0.8, 0.7, 0.82, 0.05, 0.13, 0.83, 0.77, 0.88, 0.05, 0.79, 0.73, 0.8, 0.6, 0.2, 0.4, 0.4, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN, NaN


==> cles1.csv <==
NP,PCA100,PCA10
0.7534722222222222,0.7542438271604939,0.5864679783950617
0.7522183641975309,0.7497588734567902,0.5627893518518519
0.7498070987654321,0.7458526234567902,0.5597511574074074
0.7431037808641975,0.7389564043209876,0.5469714506172839
0.736304012345679,0.7350019290123457,0.5405092592592593
0.7320119598765432,0.7319155092592593,0.5109953703703703
0.7297935956790124,0.7253568672839507,0.5013985339506173
0.726514274691358,0.7233796296296297,0.49831211419753085
0.7200520833333334,0.7196662808641975,0.49291087962962965
0.7172550154320988,0.7145061728395061,0.48037229938271603
0.7042341820987654,0.7049575617283951,0.4773341049382716
0.69140625,0.6861979166666666,0.47588734567901236
0.6830150462962963,0.6772762345679012,0.4705825617283951
0.6827739197530864,0.6771797839506173,0.46865354938271603
0.6799768518518519,0.6741898148148148,0.4679783950617284
0.6778549382716049,0.6735628858024691,0.4665798611111111
0.677758487654321,0.6717785493827161,0.4646508487654321
0.6708622685185185,0.6683545524691358,0.4612750771604938
0.6680652006172839,0.6661361882716049,0.4600694444444444
0.6668595679012346,0.6630497685185185,0.4574652777777778
0.665991512345679,0.6560570987654321,0.4542824074074074
0.6580343364197531,0.6526331018518519,0.4515817901234568
0.6537422839506173,0.6451581790123457,0.4480131172839506
0.6529224537037037,0.6426504629629629,0.4476755401234568
0.6521026234567902,0.6409625771604939,0.44603587962962965
0.6472800925925926,0.6407696759259259,0.44449266975308643
0.6469907407407407,0.6384066358024691,0.4357638888888889
0.6414448302469136,0.6376832561728395,0.4300250771604938
0.6409143518518519,0.634741512345679,0.4276138117283951
0.6370563271604939,0.6317033179012346,0.42587770061728397
0.6327160493827161,0.625,0.4254436728395062
0.6296296296296297,0.6248070987654321,0.4254436728395062
0.6286168981481481,0.617235725308642,0.4242380401234568
0.6277006172839507,0.6151620370370371,0.423804012345679
0.6245659722222222,0.6128954475308642,0.4228395061728395
0.6232156635802469,0.6101948302469136,0.4215374228395062
0.6010320216049383,0.6050829475308642,0.419945987654321
0.5994405864197531,0.5922067901234568,0.4191261574074074
0.5971739969135802,0.582079475308642,0.4165702160493827
0.5795717592592593,0.5750385802469136,0.4134355709876543
0.5786072530864198,0.560522762345679,0.40620177469135804
0.5771122685185185,0.5555073302469136,0.40557484567901236
0.5725308641975309,0.5357349537037037,0.4032118055555556
0.5691550925925926,0.5277777777777778,0.39501350308641975
0.5688175154320988,0.5228105709876543,0.38777970679012347
0.5576292438271605,0.5217978395061729,0.3804976851851852
0.5547839506172839,0.5101755401234568,0.37755594135802467
0.548852237654321,0.4834104938271605,0.37678433641975306
0.5043402777777778,0.47265625,0.37567515432098764
0.46629050925925924,0.4615644290123457,0.35546875
0.44743441358024694,0.44309413580246915,0.3443769290123457
0.4473861882716049,0.43885030864197533,0.34379822530864196
0.4318576388888889,0.42727623456790126,0.31958912037037035
0.4249131944444444,0.4242380401234568,0.31061921296296297
0.40031828703703703,0.39154128086419754,0.3030960648148148
0.3513695987654321,0.35127314814814814,0.29972029320987653



==> cles2.csv <==
PP,P0,P1,P2,L0,L1,L2
0.6630497685185185,0.7498070987654321,0.7522183641975309,0.7431037808641975,0.7542438271604939,0.736304012345679,0.677758487654321
0.6472800925925926,0.7458526234567902,0.7497588734567902,0.7389564043209876,0.7534722222222222,0.7350019290123457,0.6717785493827161
0.6409625771604939,0.726514274691358,0.7297935956790124,0.7200520833333334,0.7320119598765432,0.7172550154320988,0.6680652006172839
0.6286168981481481,0.7233796296296297,0.7253568672839507,0.7196662808641975,0.7319155092592593,0.7145061728395061,0.6661361882716049
0.6101948302469136,0.69140625,0.6827739197530864,0.6708622685185185,0.7049575617283951,0.6830150462962963,0.6370563271604939
0.5971739969135802,0.6861979166666666,0.6771797839506173,0.6683545524691358,0.7042341820987654,0.6772762345679012,0.625
0.5750385802469136,0.6778549382716049,0.6668595679012346,0.6469907407407407,0.6799768518518519,0.6529224537037037,0.6232156635802469
0.5691550925925926,0.6741898148148148,0.6560570987654321,0.6376832561728395,0.6735628858024691,0.6451581790123457,0.6151620370370371
0.560522762345679,0.6521026234567902,0.6537422839506173,0.6296296296296297,0.665991512345679,0.6327160493827161,0.6010320216049383
0.5576292438271605,0.6409143518518519,0.6426504629629629,0.6277006172839507,0.6580343364197531,0.6245659722222222,0.5994405864197531
0.5555073302469136,0.6407696759259259,0.6414448302469136,0.6248070987654321,0.6526331018518519,0.617235725308642,0.5922067901234568
0.548852237654321,0.6384066358024691,0.634741512345679,0.6050829475308642,0.6317033179012346,0.6128954475308642,0.5864679783950617
0.5043402777777778,0.5786072530864198,0.5688175154320988,0.5547839506172839,0.5795717592592593,0.5771122685185185,0.582079475308642
0.49831211419753085,0.5627893518518519,0.5597511574074074,0.4834104938271605,0.5405092592592593,0.5469714506172839,0.5725308641975309
0.4773341049382716,0.5228105709876543,0.5101755401234568,0.47588734567901236,0.5357349537037037,0.5277777777777778,0.5217978395061729
0.47265625,0.5109953703703703,0.48037229938271603,0.4679783950617284,0.5013985339506173,0.49291087962962965,0.46865354938271603
0.4357638888888889,0.4646508487654321,0.4705825617283951,0.4215374228395062,0.46629050925925924,0.4612750771604938,0.4665798611111111
0.38777970679012347,0.4574652777777778,0.4318576388888889,0.4191261574074074,0.4615644290123457,0.4600694444444444,0.4515817901234568
0.37755594135802467,0.4473861882716049,0.4276138117283951,0.4165702160493827,0.4480131172839506,0.4542824074074074,0.44603587962962965
0.37567515432098764,0.44309413580246915,0.42727623456790126,0.40031828703703703,0.4476755401234568,0.44743441358024694,0.4254436728395062
0.35546875,0.4242380401234568,0.4254436728395062,0.39154128086419754,0.44449266975308643,0.43885030864197533,0.4249131944444444
0.3513695987654321,0.4228395061728395,0.40620177469135804,0.37678433641975306,0.42587770061728397,0.4300250771604938,0.4242380401234568
0.35127314814814814,0.4134355709876543,0.3804976851851852,0.34379822530864196,0.419945987654321,0.423804012345679,0.40557484567901236
0.31958912037037035,0.31061921296296297,0.3030960648148148,0.29972029320987653,0.3443769290123457,0.39501350308641975,0.4032118055555556


==> cles3.csv <==
VGG,OL3,CLAPMS0,CLAPMS1,CLAPMS2,CLAPM0,CLAPM1,CLAPM2
0.46629050925925924,0.5795717592592593,0.6580343364197531,0.665991512345679,0.6799768518518519,0.7049575617283951,0.7542438271604939,0.7320119598765432
0.4615644290123457,0.5786072530864198,0.6414448302469136,0.6537422839506173,0.6778549382716049,0.7042341820987654,0.7534722222222222,0.7319155092592593
0.44743441358024694,0.5771122685185185,0.6409143518518519,0.6526331018518519,0.6741898148148148,0.69140625,0.7522183641975309,0.7297935956790124
0.4473861882716049,0.5725308641975309,0.6407696759259259,0.6521026234567902,0.6735628858024691,0.6861979166666666,0.7498070987654321,0.726514274691358
0.44309413580246915,0.5688175154320988,0.634741512345679,0.6426504629629629,0.6668595679012346,0.6830150462962963,0.7497588734567902,0.7253568672839507
0.43885030864197533,0.5547839506172839,0.6327160493827161,0.6384066358024691,0.6560570987654321,0.6827739197530864,0.7458526234567902,0.7233796296296297
0.4318576388888889,0.5357349537037037,0.6317033179012346,0.6296296296296297,0.6529224537037037,0.6772762345679012,0.7431037808641975,0.7200520833333334
0.42727623456790126,0.5277777777777778,0.6277006172839507,0.6248070987654321,0.6469907407407407,0.6771797839506173,0.7389564043209876,0.7196662808641975
0.4249131944444444,0.5228105709876543,0.6128954475308642,0.6245659722222222,0.6451581790123457,0.6708622685185185,0.736304012345679,0.7172550154320988
0.4242380401234568,0.5217978395061729,0.6050829475308642,0.617235725308642,0.6376832561728395,0.6683545524691358,0.7350019290123457,0.7145061728395061
0.40557484567901236,0.5101755401234568,0.5994405864197531,0.6010320216049383,0.6232156635802469,0.6370563271604939,0.677758487654321,0.6680652006172839
0.40031828703703703,0.5043402777777778,0.582079475308642,0.5922067901234568,0.6151620370370371,0.625,0.6717785493827161,0.6661361882716049
0.39501350308641975,0.4834104938271605,0.560522762345679,0.5576292438271605,0.5750385802469136,0.6101948302469136,0.6630497685185185,0.6409625771604939
0.39154128086419754,0.4773341049382716,0.548852237654321,0.5555073302469136,0.5691550925925926,0.5971739969135802,0.6472800925925926,0.6286168981481481
0.3513695987654321,0.47265625,0.4646508487654321,0.4254436728395062,0.4705825617283951,0.5109953703703703,0.5864679783950617,0.4542824074074074
0.35127314814814814,0.4665798611111111,0.4612750771604938,0.423804012345679,0.4574652777777778,0.5013985339506173,0.5627893518518519,0.44603587962962965
0.3443769290123457,0.4600694444444444,0.4515817901234568,0.4228395061728395,0.44449266975308643,0.49291087962962965,0.5597511574074074,0.4276138117283951
0.31958912037037035,0.4480131172839506,0.4476755401234568,0.419945987654321,0.4300250771604938,0.48037229938271603,0.5469714506172839,0.42587770061728397
0.31061921296296297,0.4134355709876543,0.40620177469135804,0.4165702160493827,0.4254436728395062,0.46865354938271603,0.5405092592592593,0.4242380401234568
0.3030960648148148,0.3804976851851852,0.37678433641975306,0.4032118055555556,0.4215374228395062,0.4679783950617284,0.49831211419753085,0.4191261574074074
0.29972029320987653,0.34379822530864196,0.37567515432098764,0.35546875,0.37755594135802467,0.4357638888888889,0.47588734567901236,0.38777970679012347


==> inter.csv <==
SUBS,TPS,PS,TS,NOISE,ENC,DAC,TRUE
0.056958101429089525,0.0,0.0,0.7737047562102108,0.0,0.2222726086072354,0.4928910802439948,0.3618760706201751
0.1637719360448851,0.06219706318602164,0.12367969854165767,0.0,0.3948715179247132,0.889261525755036,0.6015280834112533,0.46706298824677206
0.04963793668583294,0.0,0.0,0.7577349819852035,0.2303357904444025,0.2014610244109722,0.7637473234193886,0.4721507188271154
0.01879540107048805,0.0,0.0,0.0653277705685234,0.6102951774181894,0.6696980856836404,0.0,0.5059148504736531
0.0,0.0,0.7041271592968615,0.0,0.08610524824850296,0.11592803520542261,0.5320569116617296,0.54310632090683
0.0017525562014191753,0.0,0.37750717084425195,0.3895810632268525,0.0,0.8175216767515902,0.28478378809259663,0.989892102961488
0.028556385167455012,0.0,0.106840612213075,0.5350637802731175,0.7132500948094487,0.0,0.972758059201428,0.24132751359996046
0.14645744049549886,0.0,0.0,0.1486090658557917,0.20695144139769267,0.44943498883290856,0.0,0.0
0.12436222951255571,0.2265882865942268,0.0,0.0,0.3665261768529023,0.9553285371143458,0.46382160645416165,0.1644691714754421
0.0,0.0,0.7094642948590535,0.0,0.6091563330370502,0.0,0.0,0.7337118666850524
0.3296219882123729,0.0,0.24461127638832653,0.0,0.8114138793908557,0.6587732020508067,0.23687596995632082,0.6332031803661179
0.0,0.020229955043850723,0.1845408799357256,0.0,0.48067196623980796,0.44218108805004425,0.9873687985396673,0.5637998573891388
0.5208012753370355,0.0,0.168105932084878,0.4163250066085268,0.5255265253969571,0.9695637262672576,0.32428043125844785,0.45025830039977965
0.0,0.0,0.21205802980860194,0.49545328094943814,0.0,0.36513112584449786,0.6611847348390016,0.0
0.0,0.27500256433337555,0.0,0.0,0.0,0.15467796465013695,0.03311254247212464,0.8096949277662491
0.0,0.0,0.0,0.3521925066160798,0.0,0.0,0.9800200154036532,0.9769449257492118
0.0,0.0,0.0,0.0,0.24069646372138875,0.2932617636404691,0.3990807178790958,0.9113174585887382
0.0,0.056839285092448955,0.17970202430661625,0.44584662507214395,0.15238137950499803,0.0,0.6007914340248687,0.5992102314231995
0.0,0.0,0.0,0.17867334825544856,0.16563176984483263,0.6446297962918706,0.5381095418335615,0.22365768181621243
0.5305539881669533,0.0,0.04516707530317876,0.39218364037034636,0.07865119161113315,0.41881149770240755,0.5543309102986478,0.06472255522600995
0.0,0.529413504435002,0.0,0.29913991453835576,0.3537171586842992,0.10694746497489754,0.6685212055397751,0.7805620779499021
0.0,0.0,0.4222400838260207,0.4566026869694913,0.5017869616391025,0.49248709323460244,0.4362274694439795,0.6748866501319534
0.0,0.5323720812131435,0.48145971997253956,0.0,0.0,0.6394198404217577,0.7225975277779216,0.9968779208291938
0.0,0.0,0.28315324549107357,0.2146861056020541,0.0,0.5773465804493276,0.19627878607221727,0.689319035959995
0.0,0.016337214872784833,0.3459767765739121,0.25456698440996905,0.4181269637938766,0.565001728521514,0.1462167932061046,0.6422282794225702
0.0,0.0,0.1561255708681048,0.0,0.46361692071403315,0.4448114553014852,0.0,0.2980119320122413
0.25418291007180305,0.0,0.0,0.0,0.45132896065122907,0.360790386762182,0.09897778762128195,0.6956892141313271
0.0,0.0,0.23647109532705002,0.25781640250739946,0.18712350725230864,0.008347683368036818,0.6830337709260494,0.0
0.0,0.0,0.3230360496984577,0.18477455948782529,0.5193710021416671,0.6318469891069056,0.7369747686737909,0.0
0.23869276978723908,0.12373336671925483,0.39677143390120495,0.2239882251044728,0.5042699396039393,0.0,0.9029922612397319,0.11578413344642091


==> intra.csv <==
SUBS,TPS,PS,TS,NOISE,ENC,DAC,TRUE
0.05483962393893782,0.11765704359905338,0.4532211994197516,0.5361072693861001,0.46862211043970237,0.8664566042872157,0.9381354356212237,0.9638965832976955
0.0,0.267923620078262,0.4413981789695517,0.37792587883131595,0.21032832781445365,0.6755377671561479,0.4713421051792227,0.695901894556539
0.0,0.2671832240727403,0.5343519069228663,0.13379253855498557,0.8298241962828354,0.8707285163824583,0.9433873945249727,0.8266414381682453
0.07770658274126568,0.0441567737280259,0.28119289136370484,0.5343076631538771,0.4717383350125606,0.6799129192341847,0.7169524778668546,0.735801969614674
0.004519670383074603,0.0,0.38643266883336075,0.5109144474722793,0.6692999328042153,0.6169716442105406,0.780342014079445,0.9623351467203574
0.0,0.05056839818524628,0.15933624399574076,0.513098907410359,0.8289415447754973,0.32571354650788825,0.6755747668787436,0.5704756951475923

